On Evaluating the Renaissance Benchmarking Suite: Variety, Performance, and Complexity

The recently proposed Renaissance suite is composed of modern, real-world, concurrent, and object-oriented workloads that exercise various concurrency primitives of the JVM. Renaissance was used to compare performance of two stateof-the-art, production-quality JIT compilers (HotSpot C2 and Graal), and to show that the performance differences are more significant than on existing suites such as DaCapo and SPECjvm2008. In this technical report, we give an overview of the experimental setup that we used to assess the variety and complexity of the Renaissance suite, as well as its amenability to new compiler optimizations. We then present the obtained measurements in detail.

==> experiments/codesize/results.csv <==
Benchmark,EE-mb,EE-C1-mb,EE-nm,EE-C1-nm,Suite
avrora,2.12,18.74,739,8857,dacapo
batik,8.74,33.79,1824,12589,dacapo
fop,9.47,35,1699,12473,dacapo
eclipse,43.08,99.42,5922,19221,dacapo
h2,15.07,32.74,2094,10886,dacapo
jython,21.77,56.5,2136,11980,dacapo
luindex,2.86,21.52,763,9385,dacapo
lusearch-fix,2.85,22.66,983,9234,dacapo
pmd,15.29,33.17,2392,12256,dacapo
sunflow,1.96,18.35,567,8541,dacapo
tradebeans,8.38,35.86,1889,13316,dacapo
tradesoap,18.26,50.66,3266,16577,dacapo
xalan,5.81,23.42,1182,10124,dacapo
actors,7.99,23.06,1253,10616,scalabench
apparat,6.58,28.32,1405,11760,scalabench
factorie,2.47,18.13,754,8912,scalabench
kiama,5.34,28.48,1441,11471,scalabench
scalac,44.06,121.85,6392,22532,scalabench
scaladoc,30.14,80.41,4762,18821,scalabench
scalap,4.83,23.85,1216,10799,scalabench
scalariform,11.28,32.53,1630,12053,scalabench
scalatest,20.87,84.32,3794,27039,scalabench
scalaxb,7.28,26.04,1296,10753,scalabench
specs,29.77,46.45,2744,19956,scalabench
tmt,4.58,21.2,1057,10061,scalabench
naive-bayes,5.09,36.71,1609,14842,renaissance
decision-tree,15.18,68.95,3669,22028,renaissance
dotty,26.53,93.72,5299,23689,renaissance
neo4j-analytics,24.5,58.35,4912,20454,renaissance
stm-bench7,4.78,21.28,1047,9903,renaissance
scrabble,1.6,16.21,586,8180,renaissance
streams-mnemonics,2.42,17.59,620,8191,renaissance
page-rank,7.74,34.89,1925,14302,renaissance
movie-lens,33.94,63.76,5450,19820,renaissance
rx-scrabble,3.49,18.54,831,8957,renaissance
fj-kmeans,2.26,16.22,496,8076,renaissance
future-genetic,2.81,18.25,780,8889,renaissance
philosophers,2.54,17.84,734,8935,renaissance
akka-uct,9.33,26.01,1404,11193,renaissance
reactors,5.43,20.78,1152,9808,renaissance
finagle-http,5.16,28.92,1469,13076,renaissance
finagle-chirper,15,46.31,3362,15920,renaissance
db-shootout,5.45,24.17,1397,10821,renaissance
als,21.34,51.18,3814,17617,renaissance
chi-square,5.2,35.91,1680,14729,renaissance
log-regression,11.48,61,2989,19459,renaissance
compiler.compiler,5.78,31.26,1087,10715,specjvm2008
sunflow,1.53,18.29,541,8549,specjvm2008
compress,0.6,13.03,348,6698,specjvm2008
crypto.aes,1.16,16.9,647,8166,specjvm2008
crypto.rsa,1.43,16.31,481,8088,specjvm2008
crypto.signverify,1.88,16.61,596,8245,specjvm2008
derby,6.83,25.39,1357,10871,specjvm2008
mpegaudio,1.31,15.64,424,7784,specjvm2008
scimark.fft.large,0.37,10.45,252,5690,specjvm2008
scimark.fft.small,0.58,12.73,335,6743,specjvm2008
scimark.lu.large,0.39,10.66,269,5785,specjvm2008
scimark.lu.small,0.58,12.66,316,6669,specjvm2008
scimark.sor.large,0.38,10.5,264,5757,specjvm2008
scimark.sor.small,0.45,11.39,290,6141,specjvm2008
scimark.sparse.large,0.46,11.34,280,6136,specjvm2008
scimark.sparse.small,0.56,12.14,288,6492,specjvm2008
serial,2.28,16.98,615,8364,specjvm2008
xml.transform,6.75,30.69,1464,11003,specjvm2008
xml.validation,4.55,23.7,1279,9857,specjvm2008


==> experiments/metrics/metrics.csv <==
benchmark,atomic,idynamic,synch,suite
akka-uct,1.24E-05,0.00E+00,4.46E-07,Renaissance
als,1.36E-05,0.00E+00,2.27E-05,Renaissance
chi-square,3.41E-06,0.00E+00,3.28E-05,Renaissance
db-shootout,1.10E-04,4.05E-08,2.95E-05,Renaissance
dec-tree,9.62E-06,0.00E+00,1.03E-05,Renaissance
dotty,6.25E-07,8.91E-06,8.13E-05,Renaissance
finagle-chirper,3.60E-04,1.18E-10,4.55E-05,Renaissance
finagle-http,2.10E-07,4.29E-10,1.10E-07,Renaissance
fj-kmeans,4.26E-07,0.00E+00,2.27E-03,Renaissance
future-genetic,1.12E-03,5.79E-07,1.50E-05,Renaissance
log-regression,8.36E-06,0.00E+00,3.66E-06,Renaissance
movie-lens,9.95E-05,8.96E-12,3.96E-05,Renaissance
naive-bayes,3.17E-07,0.00E+00,4.07E-06,Renaissance
neo4j-analytics,6.24E-06,1.57E-07,4.16E-05,Renaissance
page-rank,9.59E-05,0.00E+00,2.73E-05,Renaissance
philosophers,6.36E-04,0.00E+00,1.19E-05,Renaissance
reactors,7.66E-05,0.00E+00,1.13E-04,Renaissance
rx-scrabble,1.32E-05,1.30E-05,1.33E-04,Renaissance
scrabble,1.85E-09,1.26E-05,1.24E-10,Renaissance
stm-bench7,1.69E-04,0.00E+00,2.06E-07,Renaissance
streams-mnemomics,0.00E+00,3.36E-05,0.00E+00,Renaissance
apparat,1.28E-06,0.00E+00,1.45E-05,ScalaBench
factorie,7.93E-05,0.00E+00,2.51E-05,ScalaBench
kiama,0.00E+00,0.00E+00,1.24E-05,ScalaBench
scalac,0.00E+00,0.00E+00,3.60E-05,ScalaBench
scaladoc,0.00E+00,0.00E+00,4.98E-05,ScalaBench
scalap,0.00E+00,0.00E+00,4.50E-05,ScalaBench
scalariform,0.00E+00,0.00E+00,5.96E-05,ScalaBench
scalatest,4.41E-06,0.00E+00,5.29E-05,ScalaBench
scalaxb,0.00E+00,0.00E+00,1.53E-06,ScalaBench
specs,7.31E-06,0.00E+00,8.77E-05,ScalaBench
tmt,4.31E-08,0.00E+00,1.14E-04,ScalaBench
avrora,0.00E+00,0.00E+00,3.26E-05,DaCapo
batik,3.59E-10,0.00E+00,8.56E-05,DaCapo
eclipse,4.23E-08,0.00E+00,2.26E-05,DaCapo
fop,1.24E-09,0.00E+00,1.90E-04,DaCapo
h2,3.86E-06,0.00E+00,1.06E-04,DaCapo
jython,3.61E-05,0.00E+00,2.22E-04,DaCapo
luindex,3.33E-09,0.00E+00,9.24E-05,DaCapo
lusearch-fix,4.52E-09,0.00E+00,5.59E-05,DaCapo
pmd,1.18E-07,0.00E+00,7.78E-05,DaCapo
sunflow,0.00E+00,0.00E+00,9.81E-10,DaCapo
tomcat,3.94E-06,0.00E+00,1.14E-04,DaCapo
tradesoap,6.57E-07,1.88E-12,2.01E-04,DaCapo
xalan,0.00E+00,0.00E+00,3.69E-04,DaCapo
compiler.compiler,1.37E-11,0.00E+00,2.36E-06,SPECjvm2008
compiler.sunflow,3.96E-12,0.00E+00,4.37E-06,SPECjvm2008
compress,2.78E-11,0.00E+00,3.12E-07,SPECjvm2008
crypto.aes,4.50E-11,0.00E+00,1.72E-05,SPECjvm2008
crypto.rsa,2.22E-10,3.64E-15,9.34E-06,SPECjvm2008
crypto.signverify,2.15E-11,0.00E+00,7.89E-04,SPECjvm2008
derby,6.69E-07,0.00E+00,1.49E-04,SPECjvm2008
mpegaudio,8.31E-11,2.03E-14,2.44E-07,SPECjvm2008
scimark.fft.large,3.07E-11,0.00E+00,2.79E-04,SPECjvm2008
scimark.fft.small,1.34E-11,0.00E+00,1.25E-03,SPECjvm2008
scimark.lu.large,1.86E-11,0.00E+00,7.79E-05,SPECjvm2008
scimark.lu.small,1.07E-11,0.00E+00,1.30E-03,SPECjvm2008
scimark.sor.large,1.65E-11,0.00E+00,2.14E-04,SPECjvm2008
scimark.sor.small,1.43E-11,0.00E+00,2.20E-04,SPECjvm2008
scimark.sparse.large,2.53E-11,0.00E+00,2.65E-04,SPECjvm2008
scimark.sparse.small,2.22E-11,0.00E+00,1.66E-04,SPECjvm2008
serial,2.65E-10,6.43E-15,7.14E-04,SPECjvm2008
sunflow,2.19E-11,0.00E+00,4.38E-09,SPECjvm2008
xml.transform,1.23E-11,0.00E+00,2.43E-04,SPECjvm2008
xml.validation,3.16E-11,0.00E+00,2.33E-04,SPECjvm2008


==> experiments/pca/data/complexity-dacapo-cycles.csv <==
n-object-alloc,n-array-alloc,n-invokestatic,n-invokedynamic,n-invokeinterface,n-invokevirtual,n-invokespecial,max-stack-height,benchmark,suite
1.10E-06,3.12E-07,9.41E-05,0.00E+00,4.47E-05,3.78E-04,9.09E-05,41,avrora,dacapo
1.57E-05,3.63E-06,2.30E-04,0.00E+00,1.10E-04,5.09E-04,1.25E-04,84,batik,dacapo
3.60E-05,3.93E-05,5.05E-04,0.00E+00,5.79E-05,9.01E-04,2.19E-04,181,eclipse,dacapo
1.01E-04,4.39E-05,6.14E-04,0.00E+00,2.60E-04,1.90E-03,7.11E-04,86,fop,dacapo
1.65E-05,6.96E-06,2.00E-04,0.00E+00,3.91E-04,1.09E-03,2.52E-04,48,h2,dacapo
6.48E-05,1.31E-05,7.72E-04,0.00E+00,1.43E-04,1.80E-03,3.75E-04,120,jython,dacapo
5.08E-06,2.34E-06,5.39E-04,0.00E+00,6.20E-05,2.09E-03,6.25E-04,51,luindex,dacapo
7.41E-06,3.30E-06,8.64E-05,0.00E+00,1.03E-05,4.36E-04,7.01E-05,24,lusearchfix,dacapo
1.79E-05,4.94E-06,3.61E-05,0.00E+00,1.17E-04,1.82E-04,1.40E-04,475,pmd,dacapo
1.63E-05,4.13E-07,1.02E-04,0.00E+00,7.45E-05,3.24E-04,3.30E-05,53,sunflow,dacapo
9.06E-06,6.43E-06,1.06E-04,0.00E+00,7.53E-05,3.00E-04,6.98E-05,97,tomcat,dacapo
1.49E-05,6.31E-06,9.27E-05,2.46E-12,6.24E-05,2.72E-04,1.17E-04,87,tradebeans,dacapo
8.91E-06,3.28E-06,4.23E-05,1.88E-12,2.74E-05,1.74E-04,5.61E-05,101,tradesoap,dacapo
6.07E-06,3.97E-06,4.55E-05,0.00E+00,2.86E-05,3.52E-04,4.47E-05,65,xalan,dacapo

==> experiments/pca/data/complexity-renaissance-cycles.csv <==
n-object-alloc,n-array-alloc,n-invokestatic,n-invokedynamic,n-invokeinterface,n-invokevirtual,n-invokespecial,max-stack-height,benchmark,suite
3.4999925427692E-05,1.8053201984849E-07,1.1766612179218E-04,0.0000000000000E+00,6.3585305517520E-05,5.2475809407735E-04,2.1708117255455E-04,76,akka-uct,renaissance
1.4494091552422E-05,1.2895232276010E-05,7.2711380292422E-05,6.7001533930660E-08,5.4538531693497E-05,6.9154799700230E-04,1.5823525714141E-04,32,db-shootout,renaissance
1.6153389447704E-05,1.1382203571400E-06,1.8485073169185E-04,2.6591907350287E-10,1.7106901638255E-04,3.2939212344609E-04,1.9443632431575E-04,229,finagle-chirper,renaissance
9.3941848996645E-05,2.1416337668940E-08,3.2415094000885E-04,1.9418568711969E-10,2.1525336438741E-04,8.1966625551099E-04,3.4961021966599E-04,221,finagle-http,renaissance
9.8054232369153E-05,1.7870019834533E-09,1.0640351230269E-04,0.0000000000000E+00,5.8991690313718E-07,5.1565193862726E-04,3.0134381267835E-04,60,fj-kmeans,renaissance
5.231879598593E-05,6.532975422249E-08,1.155403676721E-04,5.786147309063E-07,1.079200764565E-04,2.837007386468E-04,1.712745502057E-04,47,future-genetic,renaissance
1.4515098567234E-05,1.8675009594069E-06,2.1203440566619E-04,1.5642777410655E-11,1.0277786998108E-04,4.2712245739177E-04,1.4877926235240E-04,3'528,movie-lens,renaissance
4.0804077072375E-05,9.2990501406492E-06,2.7931976203201E-04,0.0000000000000E+00,9.1627846507291E-05,3.2225608753599E-04,1.6973473408351E-04,102,naive-bayes,renaissance
2.1746593587621E-05,5.0387589293776E-07,1.3452863856810E-04,3.8139886989919E-07,7.8694108349094E-05,2.6098828016769E-04,1.1235795181765E-04,96,neo4j-analytics,renaissance
1.9261735354908E-05,2.8098390658185E-07,1.8678721867291E-04,0.0000000000000E+00,1.2619675131059E-04,3.6611055955649E-04,1.4997556932845E-04,213,page-rank,renaissance
1.2963604226787E-05,3.4598247755350E-06,8.0132782091625E-05,0.0000000000000E+00,4.3204417152721E-05,4.0875863315575E-04,3.3207142074257E-04,52,philosophers,renaissance
1.3442677076164E-05,1.5865675538772E-05,1.1364656871354E-04,1.1044252074422E-09,3.3838815258385E-05,3.5503404931042E-04,1.1223792958270E-04,100,R5,renaissance
1.5697325339391E-05,1.0769983615268E-06,1.1037620454332E-04,0.0000000000000E+00,6.7811020356004E-05,6.5303444911908E-04,1.5875871164385E-04,53,reactors,renaissance
8.138819312623E-05,0.000000000000E+00,1.747879293682E-04,1.302516422985E-05,2.355560872007E-04,5.286527262964E-04,2.526500813117E-04,118,rx-scrabble,renaissance
2.6606154292175E-05,2.5968458720236E-06,1.5178312020847E-04,0.0000000000000E+00,1.6122190462269E-04,5.5468940064148E-04,3.4250463677904E-04,214,stm-bench7,renaissance
4.9201974273670E-05,2.9989080253554E-06,2.3382584711990E-04,2.3773719768688E-05,2.4304552756030E-04,1.6810276329872E-04,1.4674063341991E-04,64,scrabble,renaissance
2.8829090351219E-05,2.2878984093809E-05,1.5829143663254E-04,5.2786107056596E-13,5.0013670707737E-05,3.4487739775999E-04,1.9138696809836E-04,286,StreamingAds,renaissance
1.3966094538576E-04,1.4361582887928E-04,6.2240862774515E-04,1.4724139773783E-05,1.5965060419269E-04,6.1541684150924E-04,5.1883767252733E-04,326,streams-mnemonics,renaissance
1.0758343029550E-05,2.3291579180768E-06,1.0032452246667E-04,0.0000000000000E+00,3.3486063699716E-05,2.5163775736109E-04,1.3562861517233E-04,3'600,als,renaissance
2.3044253667354E-05,3.2011179471951E-06,1.9044614021818E-04,0.0000000000000E+00,8.8815911368147E-05,2.3001932303897E-04,1.2347357806485E-04,136,chi-square,renaissance
2.5687448362013E-05,2.9243735313171E-06,1.6354701678032E-04,0.0000000000000E+00,5.3570804921454E-05,2.5071303163783E-04,1.5466457873548E-04,269,dec-tree,renaissance
1.4639894216284E-05,4.5625529248370E-06,1.2616283026438E-04,0.0000000000000E+00,3.5294695081190E-04,1.5257046254213E-04,8.8224823313671E-05,229,log-regression,renaissance
6.06E-05,1.75E-05,4.57E-04,8.91E-06,2.91E-04,1.25E-03,3.78E-04,1'077,dotty,renaissance

==> experiments/pca/data/complexity-scalabench-cycles.csv <==
n-object-alloc,n-array-alloc,n-invokestatic,n-invokedynamic,n-invokeinterface,n-invokevirtual,n-invokespecial,max-stack-height,benchmark,suite
2.88E-06,2.28E-07,3.49E-04,0.00E+00,4.05E-04,4.92E-04,3.03E-05,3'031,apparat,scalabench
1.78E-04,2.79E-06,1.27E-03,0.00E+00,8.03E-04,6.35E-04,6.86E-04,52,factorie,scalabench
1.17E-04,2.53E-05,8.11E-04,0.00E+00,2.92E-04,8.06E-04,6.33E-04,1'456,kiama,scalabench
4.51E-05,6.20E-06,3.40E-04,0.00E+00,2.87E-04,9.37E-04,3.55E-04,623,scalac,scalabench
5.32E-05,1.03E-05,4.96E-04,0.00E+00,3.63E-04,9.62E-04,3.53E-04,627,scaladoc,scalabench
5.40E-05,5.42E-06,6.14E-04,0.00E+00,4.48E-04,7.82E-04,1.26E-03,421,scalap,scalabench
1.27E-04,9.28E-06,1.26E-03,0.00E+00,4.36E-04,8.49E-04,6.36E-04,807,scalariform,scalabench
1.96E-05,5.89E-06,2.01E-04,0.00E+00,7.10E-05,1.94E-04,1.09E-04,95,scalatest,scalabench
3.63E-05,1.21E-06,3.33E-04,0.00E+00,6.30E-04,2.76E-03,2.18E-04,1'107,scalaxb,scalabench
8.04E-05,1.17E-05,5.87E-04,0.00E+00,1.91E-04,4.90E-04,2.86E-04,278,specs,scalabench
1.92E-05,9.72E-08,1.02E-04,0.00E+00,1.91E-04,2.08E-04,6.00E-05,66,tmt,scalabench

==> experiments/pca/data/complexity-specjvm2008-cycles.csv <==
n-object-alloc,n-array-alloc,n-invokestatic,n-invokedynamic,n-invokeinterface,n-invokevirtual,n-invokespecial,max-stack-height,benchmark,suite
8.7530729790859E-06,1.4766317813540E-06,6.1228096476601E-05,0.0000000000000E+00,2.9454674668520E-05,2.2638505917936E-04,4.8756731051489E-05,248,compiler.sunflow,specjvm2008
7.8031778132662E-09,1.0659605582141E-08,1.9809002140698E-04,0.0000000000000E+00,1.3994525771839E-08,8.0881819444217E-05,3.6645384070515E-08,52,crypto.aes,specjvm2008
5.3541188400616E-07,6.6656793651966E-07,3.6493408137288E-04,3.6434344940987E-15,7.4714480393756E-07,6.2642652814457E-06,3.2509437060784E-06,67,crypto.rsa,specjvm2008
1.66E-08,2.74E-08,4.44E-04,0.00E+00,5.95E-09,2.82E-05,1.68E-07,41,crypto.signverify,specjvm2008
1.2936642223426E-05,3.4589532886107E-06,9.2108550235882E-05,0.0000000000000E+00,2.5627961983228E-05,9.0757613611917E-05,5.5583707557743E-05,91,derby,specjvm2008
3.0540937927233E-09,9.7809214501442E-08,5.8781513233643E-05,2.0330942109343E-14,9.3663796398173E-08,3.5197473932864E-04,2.2920339406016E-05,56,mpegaudio,specjvm2008
2.5486162394408E-09,1.8020133769769E-09,2.2830797830802E-08,0.0000000000000E+00,2.7131865725286E-10,2.1325150906396E-04,2.1937416022612E-08,29,scimark.fft.large,specjvm2008
9.4681712016142E-10,7.2795750868286E-10,7.0551812663016E-05,0.0000000000000E+00,1.4328219168740E-10,7.0493185054142E-05,8.0447964622141E-09,29,scimark.lu.large,specjvm2008
1.6729862535172E-09,1.0496922745082E-09,8.4179175263649E-09,0.0000000000000E+00,1.7055931819965E-10,1.5783260294391E-04,1.0290307688660E-08,29,scimark.sor.large,specjvm2008
2.0693327647419E-09,1.5379331121647E-09,1.0358030661198E-08,0.0000000000000E+00,2.3699856163070E-10,1.9099832353762E-04,1.2763821815593E-08,29,scimark.sparse.large,specjvm2008
7.7394057048413E-08,8.3576414608408E-08,1.7190373479812E-06,0.0000000000000E+00,8.3700241814474E-09,5.3096359301946E-04,1.4036262365303E-06,29,scimark.fft.small,specjvm2008
4.8491222338148E-08,7.2558308041758E-08,3.2103027821979E-04,0.0000000000000E+00,5.2403103695185E-09,3.1852919932254E-04,8.6950651765273E-07,29,scimark.lu.small,specjvm2008
2.2462711301941E-08,1.6473831320890E-08,1.5791335773469E-07,0.0000000000000E+00,3.5236443366310E-09,1.9269761355254E-04,1.1478617117805E-07,29,scimark.sor.small,specjvm2008
3.4877267617643E-08,4.9281841045064E-08,2.3523178892632E-07,0.0000000000000E+00,5.5887081494988E-09,3.5542164379162E-04,1.7890228653202E-07,29,scimark.sparse.small,specjvm2008
1.1439957918418E-05,6.7411013361803E-06,7.9645707101512E-05,6.4259002001115E-15,4.0568160666562E-06,2.3338045678205E-04,9.8953297641684E-05,68,serial,specjvm2008
2.1738576348479E-05,5.3640785319397E-07,1.3588500675145E-04,0.0000000000000E+00,9.9207028751482E-05,4.3440741164244E-04,4.4080551386217E-05,56,sunflow,specjvm2008
8.0476797148395E-06,3.5621804075615E-06,9.9462482451455E-05,0.0000000000000E+00,6.1494996801029E-05,2.9450192553755E-04,6.8961526975393E-05,127,xml.transform,specjvm2008
7.8034310933742E-06,2.9980470483084E-06,4.0619289145502E-05,0.0000000000000E+00,5.6601631709178E-05,2.8677191502681E-04,6.6369704353185E-05,42,xml.validation,specjvm2008
9.932200361400E-06,1.138834498647E-06,5.658215983621E-05,0.000000000000E+00,2.862868915018E-05,2.129901141360E-04,5.324894074935E-05,189,compiler.compiler,specjvm2008
6.308327198236E-10,4.193345812970E-10,1.181194813685E-06,0.000000000000E+00,3.130632509403E-12,4.569957795987E-04,1.886842330906E-05,39,compress,specjvm2008

==> experiments/pca/data/concurrency-dacapo-cycles.csv <==
n-threads,n-actors,n-tasks-exec,avg-gran-bc,total-gran-bc,total-synch,n-locks,n-parks,n-wait,n-notify,n-join,n-atomic,n-cs,n-iL1-miss,n-iTLB-miss,n-dL1-miss,n-dTLB-miss,n-LLC-miss,avg-cpu-util,benchmark,suite,norm-biased,norm-fast,norm-slow
27,0,26,1'877'206'145,2.21E-01,3.26E-05,0.00E+00,0.00E+00,7.89E-06,7.61E-07,1.18E-10,0.00E+00,2.34E-05,1.04E+07,1.53E+05,2.17E-02,2.09E-03,7.29E-05,20.28,avrora,dacapo,3.38892E-05,7.46507E-05,3.53227E-06
0,0,0,0,0.00E+00,8.56E-05,0.00E+00,0.00E+00,3.08E-10,0.00E+00,0.00E+00,3.59E-10,2.21E-08,1.97E-03,3.30E-05,1.70E-02,1.04E-04,5.06E-04,24.54,batik,dacapo,0.000134709,8.51943E-05,5.90937E-06
526,0,865,32'859'163,9.43E-03,2.26E-05,0.00E+00,0.00E+00,6.22E-09,1.19E-07,0.00E+00,4.23E-08,1.56E-07,1.05E-02,2.70E-04,1.89E-02,8.90E-04,2.49E-03,13.91,eclipse,dacapo,0.000136307,0.000130949,5.88061E-06
0,0,0,0,0.00E+00,1.90E-04,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.24E-09,1.15E-07,1.54E-02,2.38E-04,2.05E-02,3.96E-04,2.14E-03,6.25,fop,dacapo,0.00089874,0.000233273,1.21934E-05
8,0,8,40'905'996'071,4.49E-02,1.06E-04,0.00E+00,0.00E+00,6.38E-10,0.00E+00,1.10E-12,3.86E-06,8.24E-07,4.86E-03,1.52E-04,1.19E-02,1.53E-03,2.36E-03,17.78,h2,dacapo,8.6304E-06,1.53969E-05,1.27689E-05
0,0,0,0,0.00E+00,2.22E-04,2.52E-06,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.61E-05,4.04E-08,6.51E-04,3.40E-06,1.59E-02,1.51E-04,4.33E-03,11.41,jython,dacapo,0.001410793,2.03501E-05,3.64304E-06
1,0,1,323'812'844,1.08E-01,9.24E-05,0.00E+00,0.00E+00,3.33E-10,4.15E-07,0.00E+00,3.33E-09,6.90E-08,5.38E-03,4.49E-05,1.37E-02,1.28E-03,7.06E-04,5.57,luindex,dacapo,0.000122371,0.000171022,1.69922E-05
8,0,8,2'023'628'945,1.43E-01,5.59E-05,0.00E+00,0.00E+00,1.22E-09,8.00E-09,0.00E+00,4.52E-09,4.54E-08,1.78E-02,1.33E-04,2.08E-02,5.15E-04,2.24E-03,85.00,lusearchfix,dacapo,0.00028264,9.7014E-05,1.4561E-06
8,0,1'156,3'327'533,9.82E-02,7.78E-05,2.94E-08,7.66E-11,0.00E+00,8.52E-08,0.00E+00,1.18E-07,2.60E-06,1.11E-02,4.76E-04,2.75E-02,1.09E-03,1.98E-03,22.26,pmd,dacapo,2.26795E-05,0.000161548,7.80822E-06
16,0,24,5'889'865'982,9.09E-02,9.81E-10,0.00E+00,0.00E+00,3.22E-12,0.00E+00,1.03E-11,0.00E+00,2.10E-08,4.44E-04,1.66E-06,1.24E-02,2.64E-05,1.32E-03,79.55,sunflow,dacapo,3.67713E-07,4.28276E-06,4.68071E-07
8,0,200'942,692'267,6.99E-02,1.14E-04,4.81E-07,9.70E-08,3.04E-10,1.10E-07,4.02E-12,3.94E-06,5.61E-06,7.84E+06,7.99E-04,1.87E-02,9.22E-04,1.66E-03,27.51,tomcat,dacapo,0.000434112,0.000322672,3.02988E-06
16,0,391'456,924'360,9.93E-02,2.01E-04,1.21E-07,3.58E-08,5.82E-11,3.54E-07,0.00E+00,6.57E-07,1.57E-06,1.73E-02,6.21E-04,1.52E-02,7.69E-04,1.53E-03,64.92,tradesoap,dacapo,0.000351786,0.000235872,3.67555E-05
8,0,8,9'842'629'244,1.37E-01,3.69E-04,0.00E+00,0.00E+00,6.06E-10,1.75E-07,1.39E-11,0.00E+00,3.37E-08,1.20E-02,1.31E-04,9.42E-03,3.94E-04,7.23E-04,97.89,xalan,dacapo,0.000553614,0.000125121,7.49154E-06

==> experiments/pca/data/concurrency-renaissance-cycles.csv <==
n-threads,n-actors,n-tasks-exec,avg-gran-bc,total-gran-bc,total-synch,n-locks,n-parks,n-wait,n-notify,n-join,n-atomic,n-cs,n-iL1-miss,n-iTLB-miss,n-dL1-miss,n-dTLB-miss,n-LLC-miss,avg-cpu-util,benchmark,suite,norm-biased,norm-fast,norm-slow
22,199'995,394'799,97'180'438,8.654996696E+02,9.641091519E-06,1.325475255E-05,3.943603011E-06,2.255859310E-11,4.511718620E-11,0.000000000E+00,2.673107785E-04,1.516913668E-04,8.728509922E-02,1.833635965E-03,3.902716176E-01,8.140933674E-02,7.052343946E-02,94.45,akka-uct,renaissance,4.4995735E-07,2.3187071E-05,5.8687583E-06
0,0,1'272'997,81'690,2.385218213E-01,5.934634697E-04,0.000000000E+00,1.265971008E-05,0.000000000E+00,0.000000000E+00,0.000000000E+00,4.039340483E-04,4.331823977E-05,3.744568524E-02,3.659353745E-04,9.284020749E-02,3.119060791E-03,6.502693975E-03,56.62,reactors,renaissance,8.4638202E-09,7.2122050E-04,1.6389198E-05
0,0,90,748'133'990,7.456086501E+00,2.913517613E-04,8.868739787E-06,1.528157538E-08,1.007698087E-08,1.395274274E-08,0.000000000E+00,1.024042950E-03,1.396983528E-07,6.630515974E-03,1.228005775E-04,1.909323933E-01,2.936385428E-02,5.569525512E-02,56.14,page-rank,renaissance,1.1887844E-05,5.3939281E-05,1.6693294E-06
0,0,61,1'466'124'154,2.601429736E+01,6.764261522E-05,1.809263830E-07,3.839595267E-08,1.018074503E-08,3.170574880E-08,0.000000000E+00,5.255009704E-06,2.262742455E-07,8.079978719E-03,8.289037163E-05,4.914384375E-01,3.865479628E-04,1.346669148E-01,76.90,naive-bayes,renaissance,1.4612411E-05,3.0153894E-05,4.4573142E-06
109,0,59'245,1'728'382,3.396660403E+00,4.101087118E-04,1.429590962E-05,1.319913822E-06,1.917293331E-08,7.370699183E-06,3.582485809E-09,1.030684551E-03,7.502619960E-06,8.229030344E-02,3.453591523E-03,2.175505431E-01,7.920391026E-03,3.219801995E-02,44.17,movie-lens,renaissance,6.0675869E-05,1.1087093E-04,1.3152954E-05
5,0,32,5'101'995,9.110973306E-02,4.545579750E-04,1.736769689E-05,1.506740621E-08,0.000000000E+00,0.000000000E+00,0.000000000E+00,2.093030138E-05,7.236359332E-07,3.117380757E+08,8.930610966E+06,2.440895899E+08,3.745687939E+06,5.207411895E+05,25.00,R5,renaissance,7.2443225E-05,1.5632871E-04,2.1800284E-06
25,0,11'861,2'176'374,1.742077565E-01,1.396892776E-03,2.862283445E-06,7.490522708E-07,1.084497359E-08,6.242034771E-07,3.374291722E-11,3.694619309E-05,4.231373199E-06,3.816392065E+07,8.169604496E+05,8.870800868E+06,4.646151348E-03,5.775565136E-03,33.14,StreamingAds,renaissance,6.6673629E-04,1.3887643E-04,1.5428311E-05
9,0,9,5'184'289'326,9.300902609E-01,4.401489835E-05,0.000000000E+00,5.031328888E-07,3.029162987E-07,1.625513923E-06,1.794055467E-10,2.355117251E-03,2.803522828E-05,1.418234903E-01,1.018863396E-03,2.822642079E-01,2.372039294E-03,2.786956062E-02,99.21,philosophers,renaissance,4.8678212E-08,4.0435345E-05,1.9854094E-05
64,0,66,2'705'754'410,7.466910569E+00,3.044773701E-04,4.471905274E-04,1.675771038E-05,1.338007715E-09,0.000000000E+00,2.676015430E-09,1.136628146E-03,5.610260997E-05,5.181441350E-02,1.362591480E-03,2.511862997E-01,8.665361494E-03,5.763213223E-02,45.53,db-shootout,renaissance,4.7697543E-05,4.3965117E-05,4.8849699E-05
23,0,66,6'008'239'594,9.488871464E+00,3.272525094E-04,4.187109122E-06,4.833645039E-09,1.012193986E-08,3.693646607E-06,2.632182942E-10,4.909877843E-05,1.373421348E-06,6.576021172E-02,7.721688251E-04,1.063315224E+08,9.265700094E-03,7.250142999E-02,59.74,neo4j-analytics,renaissance,2.0428096E-05,1.3268117E-04,4.6901380E-06
12,0,4'762,3'253'872,3.753540059E-01,2.444757717E-03,2.906915926E-10,2.873001906E-08,1.591536469E-08,1.603648619E-08,0.000000000E+00,4.581299499E-07,2.508570522E-07,8.019582489E-04,1.807687256E-05,5.068868263E-02,9.737618820E-05,8.343628999E-03,69.59,fj-kmeans,renaissance,4.8079938E-07,8.6471304E-04,1.6943002E-06
0,0,8,303'800'715,3.173324064E+00,2.611353353E-09,0.000000000E+00,1.305676676E-09,1.305676676E-09,1.305676676E-09,0.000000000E+00,3.917030029E-08,1.512951937E-07,3.153060014E-01,3.695069908E-05,4.468296808E-01,7.638358493E-03,1.162465620E-01,66.70,scrabble,renaissance,2.0460521E-08,1.0677458E-05,9.2655549E-07
0,0,420,3322986.42380952,0.0245278636431862,0.0001327415632691,0.00000000518446422234278,0.00000000156412649419833,0.000000000E+00,0.000000000E+00,0.000000000E+00,0.0000131640576387279,0.0000000523416646318232,0.0127371828192415,0.0000501843392652413,0.00839067949533404,0.000157397609962065,0.00161910649750579,25.1,rx-scrabble,renaissance,3.8507243E-04,1.1925601E-03,3.4914535E-06
9,0,18,544'441'344,3.915020815E+00,1.422199335E-06,0.000000000E+00,0.000000000E+00,3.994941953E-09,1.198482586E-09,3.595447758E-09,1.166949311E-03,1.213115269E-07,9.994016581E-03,8.540819526E-05,1.775455646E-01,5.865710722E-03,4.922416830E-02,49.44,stm-bench7,renaissance,4.1997634E-07,8.4259728E-06,5.6050696E-07
12,0,5611390,3355.23,NaN,2.223566596E-04,1.415161241E-07,2.949857857E-07,2.956565597E-08,2.994404133E-08,1.375946759E-10,1.759203846E-03,3.611079459E-05,2.913026114E-01,1.179301247E-02,3.320102809E-01,1.430426154E-02,1.929482523E-02,69.82,finagle-chirper,renaissance,3.3333949E-05,2.4337704E-04,2.8338670E-06
49,0,40001350,332.117,NaN,1.487522300E-07,1.018895866E-08,3.644385859E-09,1.094410168E-10,0.000000000E+00,1.094410168E-10,2.843004013E-07,6.914297904E-07,4.170482864E-03,1.432905927E-04,7.593329134E-02,4.654551042E-04,2.102367612E-02,14.72,finagle-http,renaissance,8.1756739E-05,1.8939201E-04,1.3097531E-05
1,0,300017,991,NaN,0.0000150286760537895,0.000000000E+00,0.00000354873123141146,0.000000531040563513228,0.00000053575923440101,0,0.00111706171604538,0.00000824246111666044,0.00415279729730793,0.0000810033370520708,0.0311006288086731,0.000203924189375721,0.00532732481676454,55.85,future-genetic,renaissance,2.7661705E-06,5.3487812E-05,3.4797409E-06
0,0,0,NaN,0,0.000000000E+00,0.000000000E+00,0.000000000E+00,0.000000000E+00,0.000000000E+00,0.000000000E+00,0.000000000E+00,1.660483566E-07,2.923936246E-03,2.629902041E-06,1.117796142E-01,1.100022920E-03,3.233575382E-02,19.24,streams-mnemonics,renaissance,2.0948469E-06,4.0253252E-05,5.5005996E-06
0,0,475,107'909'966,8.978235867E-01,3.657786359E-06,9.016730201E-07,1.159561628E-08,1.909247998E-09,1.718323198E-08,0.000000000E+00,8.362663875E-06,7.660878571E-08,9.827112834E-04,3.420722551E-05,2.676125681E-02,1.211995768E-04,7.593640982E-03,24.83,log-regression,renaissance,4.2272174E-05,4.2215102E-05,1.0044419E-05
0,0,3'349,15'602'996,3.945868623E-01,2.271026568E-05,1.554124975E-07,1.807016697E-08,8.683949861E-10,9.874028555E-08,0.000000000E+00,1.363497173E-05,7.033119021E-08,1.364808317E-03,4.221441171E-05,9.021093028E-03,2.530928584E-04,1.416836230E-03,58.90,als,renaissance,5.0361214E-05,2.7990724E-05,6.6201991E-06
0,0,532,102'091'714,9.590970707E-01,1.029663420E-05,3.750899211E-07,9.447441635E-09,1.553971708E-09,2.415719655E-08,0.000000000E+00,9.623022779E-06,5.816861356E-08,2.834765051E-03,4.694944092E-05,3.025833049E-02,1.526389691E-04,6.379284784E-03,27.23,dec-tree,renaissance,5.0003401E-05,4.3722936E-05,7.7601945E-06
0,0,51,739'460'213,8.123312109E-01,3.276659613E-05,3.355950954E-08,1.550888759E-09,1.873990584E-09,9.262252313E-10,0.000000000E+00,3.412773795E-06,2.608796205E-08,6.598883234E-03,9.583346535E-06,2.428009053E-02,1.946607823E-04,5.579465238E-03,26.19,chi-square,renaissance,1.1445066E-04,2.4325366E-05,1.9370905E-06
0,0,0,NaN,0,8.13E-05,0,0,5.77E-11,3.70E-07,0,6.25E-07,6.15E-08,1.36E-02,4.47E-04,2.21E-02,6.20E-04,3.50E-03,15.68,dotty,renaissance,3.09E-05,1.63E-04,2.02E-06

==> experiments/pca/data/concurrency-scalabench-cycles.csv <==
n-threads,n-actors,n-tasks-exec,avg-gran-bc,total-gran-bc,total-synch,n-locks,n-parks,n-wait,n-notify,n-join,n-atomic,n-cs,n-iL1-miss,n-iTLB-miss,n-dL1-miss,n-dTLB-miss,n-LLC-miss,avg-cpu-util,benchmark,suite,norm-biased,norm-fast,norm-slow
0,0,124'278,6'900'297,9.20E-01,1.45E-05,5.32E-07,4.87E-08,6.05E-09,5.54E-07,0.00E+00,1.28E-06,1.45E-07,6.04E-04,1.12E-05,6.65E-02,8.80E-05,3.82E-03,15.80,apparat,scalabench,3.030972784E-05,1.239668561E-05,9.797573908E-06
0,0,0,0,0.00E+00,2.51E-05,0.00E+00,0.00E+00,2.42E-12,0.00E+00,0.00E+00,7.93E-05,1.60E-08,4.12E-03,2.06E-06,2.24E-02,6.97E-04,5.99E-03,12.04,factorie,scalabench,7.040728209E-05,8.109799731E-06,4.931668987E-07
0,0,0,0,0.00E+00,1.24E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.04E-08,1.19E-02,5.91E-05,1.32E-02,3.19E-04,3.51E-03,0.00,kiama,scalabench,1.536510198E-05,6.577841455E-05,4.380155674E-06
0,0,0,0,0.00E+00,3.60E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.65E-08,1.78E-02,7.93E-04,2.24E-02,1.13E-03,2.22E-03,15.45,scalac,scalabench,7.982964592E-05,1.204344957E-05,1.924703668E-06
0,0,0,0,0.00E+00,4.98E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.25E-08,1.33E-02,6.17E-04,2.28E-02,9.17E-04,2.41E-03,6.11,scaladoc,scalabench,9.604155351E-05,2.196364708E-05,2.788468092E-06
0,0,0,0,0.00E+00,4.50E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.11E-07,1.23E-02,1.06E-04,1.95E-02,1.80E-03,2.41E-03,0.00,scalap,scalabench,2.868693792E-05,3.047998541E-04,2.467032983E-05
0,0,0,0,0.00E+00,5.96E-05,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.55E-08,1.46E-02,2.15E-04,1.45E-02,1.79E-03,2.49E-03,15.65,scalariform,scalabench,1.273626986E-04,7.255371632E-05,8.721891599E-06
10,0,157,4'478'897,4.75E-02,5.29E-05,1.99E-08,2.23E-09,4.35E-08,1.30E-06,6.75E-11,4.41E-06,2.76E-06,1.31E-02,5.72E-04,2.01E-02,1.63E-03,1.66E-03,20.00,scalatest,scalabench,2.039726457E-05,9.113632927E-05,1.755053643E-05
0,0,0,0,0.00E+00,1.53E-06,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.60E-08,9.66E-04,2.39E-05,1.59E-01,9.65E-05,7.99E-04,12.42,scalaxb,scalabench,5.374369254E-06,9.328714662E-06,1.705368615E-06
0,0,46,5'668'693,2.01E-02,8.77E-05,1.48E-08,3.93E-09,3.16E-09,1.06E-06,0.00E+00,7.31E-06,1.34E-06,1.26E-02,6.41E-04,2.69E-02,1.61E-03,2.24E-03,10.53,specs,scalabench,2.703604874E-05,1.320612700E-04,2.627476658E-05
16'184,0,32'368,23'793'269,6.47E-01,1.14E-04,0.00E+00,4.20E-09,4.67E-09,7.31E-11,0.00E+00,4.31E-08,2.16E-07,6.68E+06,1.85E+05,3.64E+07,7.80E-05,7.12E-03,36.54,tmt,scalabench,4.659675547E-04,9.584904645E-06,6.248020010E-07

==> experiments/pca/data/concurrency-specjvm2008-cycles.csv <==
n-threads,n-actors,n-tasks-exec,avg-gran-bc,total-gran-bc,total-synch,n-locks,n-parks,n-wait,n-notify,n-join,n-atomic,n-cs,n-iL1-miss,n-iTLB-miss,n-dL1-miss,n-dTLB-miss,n-LLC-miss,avg-cpu-util,benchmark,suite,norm-biased,norm-fast,norm-slow
9,0,99'369,2'129'445,1.111432789E-01,2.363440054E-06,0.000000000E+00,0.000000000E+00,2.626249352E-12,5.252498704E-13,4.727248834E-12,1.365649663E-11,9.450022534E-08,1.324013722E-02,2.877096473E-04,2.682727383E-02,8.681369021E-04,2.699321386E-03,98.30,compiler.compiler,specjvm2008,1.51893E-05,2.69966E-05,4.66591E-06 
9,0,117'129,5'323'888,8.238332831E-02,4.374096988E-06,0.000000000E+00,0.000000000E+00,2.008119680E-11,1.321131368E-13,1.189018231E-12,3.963394105E-12,6.067826712E-08,1.143648679E-02,2.659155877E-04,2.463899001E-02,7.536746601E-04,2.678859073E-03,97.85,compiler.sunflow,specjvm2008,5.01641E-05,2.01588E-05,3.54677E-06
9,0,9,427'789'110'239,1.943669009E+00,3.118127918E-07,0.000000000E+00,0.000000000E+00,2.019342878E-12,5.048357195E-13,4.543521475E-12,2.776596457E-11,3.751745009E-08,4.314298581E-05,7.013590923E-07,4.788777310E-02,4.166120619E-06,4.129115736E-04,98.56,compress,specjvm2008,7.72327E-07,2.85324E-06,9.04383E-08
9,0,9,738'006'240'065,3.884269858E+00,1.719847226E-05,0.000000000E+00,0.000000000E+00,2.923996549E-12,5.847993098E-13,5.263193788E-12,4.502954685E-11,4.027229226E-08,5.164393080E-05,8.513255271E-07,4.841447074E-03,4.382182392E-06,3.641383213E-04,97.63,crypto.aes,specjvm2008,1.79851E-05,5.60535E-06,3.77252E-07
9,0,9,1'480'161'940'163,3.037264510E+00,9.337802986E-06,5.471949931E-12,0.000000000E+00,9.119916551E-13,2.279979138E-13,2.051981224E-12,2.220699680E-10,5.383516738E-08,6.773465410E-04,5.370706408E-06,9.619851169E-04,3.179368725E-05,1.679094884E-04,97.33,crypto.rsa,specjvm2008,1.29772E-06,1.91581E-05,6.54853E-07
9,0,9,1'544'757'892'205,4.095533460E+00,7.890430977E-04,0.000000000E+00,0.000000000E+00,1.178331635E-12,2.945829088E-13,2.651246179E-12,2.150455234E-11,9.153125309E-09,1.231880592E-04,1.740506395E-06,3.978643351E-03,5.385522849E-06,1.974065707E-04,97.65,crypto.signverify,specjvm2008,0.000659224,1.35567E-05,1.08691E-07
9,0,11,63'466'107'115,2.365006047E-01,1.487863257E-04,4.236217797E-07,5.081465357E-12,5.070963662E-09,8.810379803E-06,3.048879214E-12,6.688695585E-07,7.650457800E-08,1.286824924E-02,3.855522682E-05,1.711862777E-02,2.984603524E-04,2.567116786E-03,97.92,derby,specjvm2008,0.000195779,0.000494435,2.54792E-05
9,0,9,826'499'040'645,1.936229321E-01,2.441210965E-07,0.000000000E+00,0.000000000E+00,2.212538594E-12,7.808959743E-14,2.342687923E-13,8.311336154E-11,3.935616080E-08,1.712802614E-03,2.169870389E-06,1.222362917E-02,1.031641386E-04,1.885581385E-04,98.29,mpegaudio,specjvm2008,5.0869E-06,2.69182E-06,1.46602E-07
9,0,9,76'457'056'458,5.717156356E-01,2.787903066E-04,0.000000000E+00,0.000000000E+00,4.985069720E-12,8.308449534E-13,7.477604580E-12,3.074126327E-11,3.523405626E-08,3.565808218E-05,2.131695850E-07,3.136516394E-02,1.421119933E-06,1.070381498E-02,95.31,scimark.fft.large,specjvm2008,0.000213968,2.87619E-05,6.80737E-08
9,0,9,572'171'745'611,1.916980292E+00,1.249122716E-03,0.000000000E+00,0.000000000E+00,1.489048083E-12,3.722620207E-13,3.350358187E-12,1.340143275E-11,3.702090855E-08,4.539756972E-05,5.684533112E-07,1.409340565E-01,1.280446140E-06,1.786997697E-04,98.14,scimark.fft.small,specjvm2008,0.000130806,2.80265E-05,4.59248E-08
9,0,9,328'263'792'075,1.713358234E+00,7.787777388E-05,0.000000000E+00,0.000000000E+00,2.319757971E-12,5.799394929E-13,5.219455436E-12,1.855806377E-11,3.446643268E-08,3.830043153E-05,3.799654966E-07,4.456964240E-02,6.096676017E-05,1.397873865E-02,92.28,scimark.lu.large,specjvm2008,5.81133E-05,2.16874E-05,5.60075E-08
9,0,9,1'259'852'558'670,3.675349877E+00,1.301777330E-03,0.000000000E+00,0.000000000E+00,1.296571430E-12,3.241428576E-13,2.917285718E-12,1.069671430E-11,1.276351809E-08,5.039204625E-05,8.513342353E-07,1.755606893E-01,2.751609821E-05,6.417879253E-04,97.83,scimark.lu.small,specjvm2008,0.000179276,5.22074E-05,6.04602E-08
9,0,9,503'849'951'405,1.923588535E+00,2.135093987E-04,0.000000000E+00,0.000000000E+00,2.120989184E-12,4.241978368E-13,3.817780531E-12,1.654371564E-11,3.401832320E-08,3.373535755E-05,4.747853578E-08,6.239681736E-02,6.281458280E-07,6.159816884E-03,92.38,scimark.sor.large,specjvm2008,0.000181524,1.5179E-05,5.79759E-08
9,0,9,593'840'169'322,1.958074954E+00,2.198352681E-04,0.000000000E+00,0.000000000E+00,1.831838725E-12,3.663677451E-13,3.297309706E-12,1.428834206E-11,3.443521607E-08,2.644038911E-05,1.613843533E-07,2.746589176E-02,7.258350950E-07,2.874587640E-06,98.22,scimark.sor.small,specjvm2008,0.000121744,8.08601E-06,3.37316E-08
9,0,9,335'870'599'689,2.386761447E+00,2.653025748E-04,0.000000000E+00,0.000000000E+00,3.158308188E-12,7.895770471E-13,7.106193424E-12,2.526646551E-11,3.464774277E-08,3.912441740E-05,1.745731302E-07,1.030167929E-01,5.737279487E-05,2.344468114E-02,87.15,scimark.sparse.large,specjvm2008,0.000195263,2.41065E-05,1.01492E-07
9,0,9,275'232'692'573,1.717023528E+00,1.663679727E-04,0.000000000E+00,0.000000000E+00,3.465801795E-12,6.931603589E-13,6.238443230E-12,2.218113149E-11,3.643741239E-08,3.431959224E-05,7.110521120E-07,7.195212201E-02,1.416913451E-06,8.112944124E-05,96.42,scimark.sparse.small,specjvm2008,0.000301043,9.35815E-05,1.32069E-07
9,0,9,172'734'409'008,4.942454696E-01,7.143888616E-04,0.000000000E+00,0.000000000E+00,6.994296037E-11,2.384419104E-11,2.861302924E-12,2.654653269E-10,7.788486204E-09,3.930840775E-03,4.155140722E-05,6.776398787E-03,8.978229189E-05,7.714277152E-04,98.09,serial,specjvm2008,0.000508839,0.000161246,7.5372E-08
965,0,1'445,1'442'995'911,8.870198111E-02,4.379139247E-09,0.000000000E+00,0.000000000E+00,1.910058695E-11,4.254028275E-14,4.105137285E-11,2.186570533E-11,5.606035393E-08,6.252952768E-04,3.318895094E-06,1.039618661E-02,3.028349756E-05,1.534625781E-03,96.95,sunflow,specjvm2008,8.06747E-07,6.0373E-06,1.11011E-06
9,0,9,29'658'914'207,1.366292296E-01,2.434936931E-04,0.000000000E+00,0.000000000E+00,3.582976025E-12,5.118537179E-13,4.606683461E-12,1.228448923E-11,4.642702507E-08,3.622150244E-03,5.373029636E-05,7.200151087E-03,1.191727077E-04,6.308466406E-04,97.82,xml.transform,specjvm2008,0.000600369,2.30097E-05,1.35656E-06
9,0,9,73'259'011'715,1.708577654E-01,2.328634223E-04,0.000000000E+00,0.000000000E+00,1.295690162E-12,2.591380325E-13,2.332242292E-12,3.161483996E-11,4.105844098E-08,1.297333480E-02,7.738521892E-05,9.888388817E-03,1.006717322E-04,7.374428160E-04,98.80,xml.validation,specjvm2008,3.34695E-05,0.000642541,9.38506E-06

==> experiments/pca/data/df.csv <==
,n-object-alloc,n-array-alloc,n-invokedynamic,benchmark,suite,total-synch,n-parks,n-wait,n-notify,n-atomic,avg-cpu-util,n-cache-misses,n-methods-invoked
0,1.1e-06,3.12e-07,0.0,avrora,dacapo,3.26e-05,0.0,7.89e-06,7.609999999999999e-07,0.0,20.28,10553000.0238629,0.0004227
1,1.57e-05,3.63e-06,0.0,batik,dacapo,8.56e-05,0.0,3.08e-10,0.0,3.59e-10,24.54,0.019613000000000002,0.000619
2,3.6e-05,3.929999999999999e-05,0.0,eclipse,dacapo,2.26e-05,0.0,6.22e-09,1.1900000000000001e-07,4.23e-08,13.91,0.03305,0.0009588999999999999
3,0.000101,4.39e-05,0.0,fop,dacapo,0.00018999999999999998,0.0,0.0,0.0,1.24e-09,6.25,0.038674,0.00216
4,1.65e-05,6.96e-06,0.0,h2,dacapo,0.000106,0.0,6.38e-10,0.0,3.86e-06,17.78,0.020802,0.0014810000000000001
5,6.48e-05,1.31e-05,0.0,jython,dacapo,0.00022200000000000003,0.0,0.0,0.0,3.6099999999999997e-05,11.41,0.021035400000000003,0.0019429999999999998
6,5.08e-06,2.34e-06,0.0,luindex,dacapo,9.240000000000001e-05,0.0,3.3300000000000004e-10,4.15e-07,3.3299999999999995e-09,5.57,0.0211109,0.002152
7,7.41e-06,3.3e-06,0.0,lusearchfix,dacapo,5.59e-05,0.0,1.22e-09,8e-09,4.52e-09,85.0,0.041488,0.0004463
8,1.7899999999999998e-05,4.94e-06,0.0,pmd,dacapo,7.780000000000001e-05,7.66e-11,0.0,8.52e-08,1.1800000000000001e-07,22.26,0.042146,0.000299
9,1.63e-05,4.1299999999999995e-07,0.0,sunflow,dacapo,9.81e-10,0.0,3.22e-12,0.0,0.0,79.55,0.01419206,0.0003985
10,9.06e-06,6.43e-06,0.0,tomcat,dacapo,0.00011399999999999999,9.7e-08,3.04e-10,1.1e-07,3.94e-06,27.51,7840000.022081,0.00037529999999999996
11,8.91e-06,3.28e-06,1.88e-12,tradesoap,dacapo,0.00020099999999999998,3.58e-08,5.8200000000000003e-11,3.5399999999999997e-07,6.57e-07,64.92,0.03542,0.00020140000188
12,6.07e-06,3.97e-06,0.0,xalan,dacapo,0.00036899999999999997,0.0,6.06e-10,1.75e-07,0.0,97.89,0.022668,0.0003806
13,2.88e-06,2.28e-07,0.0,apparat,scalabench,1.4499999999999998e-05,4.87e-08,6.0499999999999996e-09,5.54e-07,1.28e-06,15.8,0.07102320000000001,0.000897
14,0.000178,2.79e-06,0.0,factorie,scalabench,2.51e-05,0.0,2.42e-12,0.0,7.929999999999999e-05,12.04,0.03320906,0.0014379999999999998
15,0.000117,2.5300000000000002e-05,0.0,kiama,scalabench,1.24e-05,0.0,0.0,0.0,0.0,0.0,0.0289881,0.001098
16,4.51e-05,6.2e-06,0.0,scalac,scalabench,3.6e-05,0.0,0.0,0.0,0.0,15.45,0.044342999999999994,0.0012239999999999998
17,5.3200000000000006e-05,1.0300000000000001e-05,0.0,scaladoc,scalabench,4.98e-05,0.0,0.0,0.0,0.0,6.11,0.040043999999999996,0.001325
18,5.4000000000000005e-05,5.42e-06,0.0,scalap,scalabench,4.5e-05,0.0,0.0,0.0,0.0,0.0,0.036116,0.0012300000000000002
19,0.000127,9.28e-06,0.0,scalariform,scalabench,5.96e-05,0.0,0.0,0.0,0.0,15.65,0.033595,0.0012850000000000001
20,1.9600000000000002e-05,5.89e-06,0.0,scalatest,scalabench,5.2900000000000005e-05,2.23e-09,4.35e-08,1.3e-06,4.41e-06,20.0,0.037062,0.000265
21,3.63e-05,1.21e-06,0.0,scalaxb,scalabench,1.53e-06,0.0,0.0,0.0,0.0,12.42,0.1608854,0.0033900000000000002
22,8.04e-05,1.17e-05,0.0,specs,scalabench,8.77e-05,3.9299999999999995e-09,3.16e-09,1.06e-06,7.31e-06,10.53,0.043991,0.000681
23,1.92e-05,9.720000000000001e-08,0.0,tmt,scalabench,0.00011399999999999999,4.1999999999999996e-09,4.670000000000001e-09,7.31e-11,4.3099999999999996e-08,36.54,43265000.007198,0.000399
24,8.753072979085901e-06,1.476631781354e-06,0.0,compiler.sunflow,specjvm2008,4.374096988e-06,0.0,2.00811968e-11,1.321131368e-13,3.963394105e-12,97.85,0.0397739261208,0.00025583973384788003
25,7.8031778132662e-09,1.0659605582141e-08,0.0,crypto.aes,specjvm2008,1.719847226e-05,0.0,2.9239965489999997e-12,5.847993098e-13,4.502954685e-11,97.63,0.0052624628340191,8.089581396998884e-05
26,5.3541188400616e-07,6.6656793651966e-07,3.6434344940987005e-15,crypto.rsa,specjvm2008,9.337802986e-06,0.0,9.119916551e-13,2.2799791379999995e-13,2.2206996800000002e-10,97.33,0.001844405539958,7.011410089026694e-06
27,1.66e-08,2.74e-08,0.0,crypto.signverify,specjvm2008,0.0007890430977000001,0.0,1.178331635e-12,2.9458290879999997e-13,2.150455234e-11,97.65,0.004306364010144,2.8205949999999997e-05
28,1.2936642223426e-05,3.4589532886107004e-06,0.0,derby,specjvm2008,0.0001487863257,5.081465357e-12,5.070963662e-09,8.810379803e-06,6.688695585e-07,97.92,0.03289100937522,0.000116385575595145
29,3.0540937927233e-09,9.780921450144199e-08,2.0330942109343e-14,mpegaudio,specjvm2008,2.441210965e-07,0.0,2.212538594e-12,7.808959743e-14,8.311336154e-11,98.29,0.014230323931489002,0.0003520684031453691
30,2.5486162394408e-09,1.8020133769769001e-09,0.0,scimark.fft.large,specjvm2008,0.00027879030660000006,0.0,4.98506972e-12,8.308449534000001e-13,3.074126327e-11,95.31,0.04210627129169799,0.00021325178038261727
31,9.4681712016142e-10,7.2795750868286e-10,0.0,scimark.lu.large,specjvm2008,7.787777388e-05,0.0,2.319757971e-12,5.799394929e-13,1.855806377e-11,92.28,0.058648028207196605,7.04933283363337e-05
32,1.6729862535172e-09,1.0496922745082e-09,0.0,scimark.sor.large,specjvm2008,0.00021350939869999998,0.0,2.120989184e-12,4.241978368e-13,1.654371564e-11,92.38,0.06859104522591378,0.0001578327735032282
33,2.0693327647419004e-09,1.5379331121647001e-09,0.0,scimark.sparse.large,specjvm2008,0.0002653025748,0.0,3.1583081880000002e-12,7.895770470999999e-13,2.5266465510000002e-11,87.15,0.12655814582540018,0.0001909985605361816
34,7.739405704841301e-08,8.3576414608408e-08,0.0,scimark.fft.small,specjvm2008,0.0012491227159999998,0.0,1.489048083e-12,3.722620207e-13,1.3401432750000002e-11,98.14,0.14116000273887122,0.0005309719630436415
35,4.8491222338148e-08,7.2558308041758e-08,0.0,scimark.lu.small,specjvm2008,0.0013017773299999998,0.0,1.29657143e-12,3.241428576e-13,1.06967143e-11,97.83,0.1762812367039953,0.0003185344396329095
36,2.2462711301941002e-08,1.647383132089e-08,0.0,scimark.sor.small,specjvm2008,0.0002198352681,0.0,1.831838725e-12,3.6636774509999995e-13,1.428834206e-11,98.22,0.027496093956198304,0.00019270113719687662
37,3.4877267617642996e-08,4.9281841045064e-08,0.0,scimark.sparse.small,specjvm2008,0.0001663679727,0.0,3.465801795e-12,6.931603589000001e-13,2.218113149e-11,96.42,0.072069699009043,0.0003554272324997695
38,1.1439957918417999e-05,6.7411013361803e-06,6.4259002001115e-15,serial,specjvm2008,0.0007143888616,0.0,6.994296037e-11,2.384419104e-11,2.654653269e-10,98.09,0.01161000097631,0.0002374372728551321
39,2.1738576348479e-05,5.3640785319397e-07,0.0,sunflow,specjvm2008,4.379139247e-09,0.0,1.910058695e-11,4.254028275000001e-14,2.186570533e-11,96.95,0.012589710060454,0.000533614440393922
40,8.0476797148395e-06,3.5621804075615e-06,0.0,xml.transform,specjvm2008,0.00024349369309999998,0.0,3.582976025e-12,5.118537179e-13,1.2284489230000001e-11,97.82,0.01162605097566,0.000355996922338579
41,7.8034310933742e-06,2.9980470483084e-06,0.0,xml.validation,specjvm2008,0.00023286342230000002,0.0,1.295690162e-12,2.5913803250000003e-13,3.161483996e-11,98.8,0.02377722338412,0.00034337354673598803
42,9.9322003614e-06,1.138834498647e-06,0.0,compiler.compiler,specjvm2008,2.3634400540000003e-06,0.0,2.626249352e-12,5.252498704e-13,1.365649663e-11,98.3,0.0439225789854,0.00024161880328618
43,6.308327198236e-10,4.19334581297e-10,0.0,compress,specjvm2008,3.118127918e-07,0.0,2.019342878e-12,5.048357195e-13,2.776596457e-11,98.56,0.048348695139121295,0.00045699578272933255
44,3.4999925427692e-05,1.8053201984849e-07,0.0,akka-uct,renaissance,9.641091519e-06,3.943603011e-06,2.25585931e-11,4.51171862e-11,0.0002673107785,94.45,0.631323128985,0.0005883433995948701
45,1.4494091552422e-05,1.2895232276010001e-05,6.700153393066e-08,db-shootout,renaissance,0.0003044773701,1.675771038e-05,1.338007715e-09,0.0,0.001136628146,45.53,0.370660798404,0.0007461535302297276
46,1.6153389447704e-05,1.13822035714e-06,2.6591907350287005e-10,finagle-chirper,renaissance,0.0002223566596,2.949857857e-07,2.956565597e-08,2.994404133e-08,0.0017592038459999999,69.82,0.6687049915400001,0.0005004614057477135
47,9.3941848996645e-05,2.1416337668939998e-08,1.9418568711968999e-10,finagle-http,renaissance,1.4875223e-07,3.6443858590000005e-09,1.094410168e-10,0.0,2.843004013e-07,14.72,0.1017361960209,0.001034919814084087
48,9.8054232369153e-05,1.7870019834532998e-09,0.0,fj-kmeans,renaissance,0.0024447577170000003,2.873001906e-08,1.591536469e-08,1.603648619e-08,4.581299499e-07,69.59,0.05994972293866,0.0005162418555303971
49,5.231879598593e-05,6.532975422249e-08,5.786147309063001e-07,future-genetic,renaissance,1.5028676053789499e-05,3.54873123141146e-06,5.310405635132279e-07,5.3575923440101e-07,0.00111706171604538,55.85,0.04086567844917336,0.0003921994298342063
50,1.4515098567234e-05,1.8675009594069001e-06,1.5642777410655e-11,movie-lens,renaissance,0.00041010871180000003,1.319913822e-06,1.917293331e-08,7.370699183e-06,0.001030684551,44.17,0.343412849039,0.0005299003430156274
51,4.0804077072375e-05,9.2990501406492e-06,0.0,naive-bayes,renaissance,6.764261522e-05,3.839595267e-08,1.018074503e-08,3.17057488e-08,5.255009704e-06,76.9,0.63465476935343,0.000413883934043281
52,2.1746593587621e-05,5.0387589293776e-07,3.8139886989919e-07,neo4j-analytics,renaissance,0.0003272525094,4.833645039e-09,1.012193986e-08,3.693646607e-06,4.909877843e-05,59.74,106331522.54829952,0.00034006378738668313
53,1.9261735354908e-05,2.8098390658185e-07,0.0,page-rank,renaissance,0.0002913517613,1.528157538e-08,1.0076980870000001e-08,1.3952742740000001e-08,0.00102404295,56.14,0.28274481925149997,0.00049230731086708
54,1.2963604226787e-05,3.4598247755349996e-06,0.0,philosophers,renaissance,4.401489835e-05,5.031328888e-07,3.029162987e-07,1.6255139230000004e-06,0.002355117251,99.21,0.45534816151,0.00045196305030847104
55,1.5697325339391e-05,1.0769983615268e-06,0.0,reactors,renaissance,0.0005934634697,1.265971008e-05,0.0,0.0,0.0004039340483,56.62,0.14027358287049999,0.0007208454694750839
56,8.138819312623e-05,0.0,1.302516422985e-05,rx-scrabble,renaissance,0.0001327415632691,1.5641264941983301e-09,0.0,0.0,1.31640576387279e-05,25.1,0.02295455076130864,0.00077723397772695
57,2.6606154292175e-05,2.5968458720236e-06,0.0,stm-bench7,renaissance,1.422199335e-06,0.0,3.9949419530000005e-09,1.198482586e-09,0.001166949311,49.44,0.24271486839826,0.0007159113052641699
58,4.920197427367e-05,2.9989080253554e-06,2.3773719768688e-05,scrabble,renaissance,2.611353353e-09,1.305676676e-09,1.305676676e-09,1.305676676e-09,3.9170300289999996e-08,66.7,0.8860575533920799,0.000434922010627708
59,0.00013966094538576002,0.00014361582887928,1.4724139773782998e-05,streams-mnemonics,renaissance,0.0,0.0,0.0,0.0,0.0,19.24,0.148141957088041,0.000789791585475713
60,1.075834302955e-05,2.3291579180767997e-06,0.0,als,renaissance,2.2710265679999998e-05,1.8070166969999998e-08,8.683949861e-10,9.874028555e-08,1.363497173e-05,58.9,0.012098044845109998,0.000285123821060806
61,2.3044253667354e-05,3.2011179471951e-06,0.0,chi-square,renaissance,3.2766596129999996e-05,1.550888759e-09,1.873990584e-09,9.262252312999999e-10,3.412773795e-06,26.19,0.036662683130835004,0.00031883523440711704
62,2.5687448362013e-05,2.9243735313171e-06,0.0,dec-tree,renaissance,1.0296634199999999e-05,9.447441634999999e-09,1.553971708e-09,2.415719655e-08,9.623022778999999e-06,27.23,0.03967196873502,0.000304283836559284
63,1.4639894216284e-05,4.562552924837e-06,0.0,log-regression,renaissance,3.6577863589999997e-06,1.159561628e-08,1.909247998e-09,1.718323198e-08,8.362663874999999e-06,24.83,0.03549301587771,0.0005055174133540301
64,6.0599999999999996e-05,1.75e-05,8.91e-06,dotty,renaissance,8.13e-05,0.0,5.77e-11,3.7e-07,6.25e-07,15.68,0.040267,0.00154991


==> experiments/pca/data/dfComplexity.csv <==
,n-object-alloc,n-array-alloc,n-invokedynamic,n-invokeinterface,n-invokevirtual,benchmark,suite
0,1.1e-06,3.12e-07,0.0,4.47e-05,0.00037799999999999997,avrora,dacapo
1,1.57e-05,3.63e-06,0.0,0.00011,0.000509,batik,dacapo
2,3.6e-05,3.929999999999999e-05,0.0,5.79e-05,0.000901,eclipse,dacapo
3,0.000101,4.39e-05,0.0,0.00026000000000000003,0.0019,fop,dacapo
4,1.65e-05,6.96e-06,0.0,0.000391,0.00109,h2,dacapo
5,6.48e-05,1.31e-05,0.0,0.000143,0.0018,jython,dacapo
6,5.08e-06,2.34e-06,0.0,6.2e-05,0.00209,luindex,dacapo
7,7.41e-06,3.3e-06,0.0,1.0300000000000001e-05,0.000436,lusearchfix,dacapo
8,1.7899999999999998e-05,4.94e-06,0.0,0.000117,0.000182,pmd,dacapo
9,1.63e-05,4.1299999999999995e-07,0.0,7.45e-05,0.000324,sunflow,dacapo
10,9.06e-06,6.43e-06,0.0,7.53e-05,0.0003,tomcat,dacapo
11,1.49e-05,6.31e-06,2.46e-12,6.24e-05,0.000272,tradebeans,dacapo
12,8.91e-06,3.28e-06,1.88e-12,2.7399999999999995e-05,0.000174,tradesoap,dacapo
13,6.07e-06,3.97e-06,0.0,2.8600000000000004e-05,0.000352,xalan,dacapo
14,2.88e-06,2.28e-07,0.0,0.000405,0.000492,apparat,scalabench
15,0.000178,2.79e-06,0.0,0.0008029999999999999,0.0006349999999999999,factorie,scalabench
16,0.000117,2.5300000000000002e-05,0.0,0.000292,0.0008060000000000001,kiama,scalabench
17,4.51e-05,6.2e-06,0.0,0.00028700000000000004,0.0009369999999999999,scalac,scalabench
18,5.3200000000000006e-05,1.0300000000000001e-05,0.0,0.000363,0.000962,scaladoc,scalabench
19,5.4000000000000005e-05,5.42e-06,0.0,0.00044800000000000005,0.000782,scalap,scalabench
20,0.000127,9.28e-06,0.0,0.000436,0.000849,scalariform,scalabench
21,1.9600000000000002e-05,5.89e-06,0.0,7.099999999999999e-05,0.000194,scalatest,scalabench
22,3.63e-05,1.21e-06,0.0,0.00063,0.0027600000000000003,scalaxb,scalabench
23,8.04e-05,1.17e-05,0.0,0.00019099999999999998,0.00049,specs,scalabench
24,1.92e-05,9.720000000000001e-08,0.0,0.00019099999999999998,0.00020800000000000001,tmt,scalabench
25,8.753072979085901e-06,1.476631781354e-06,0.0,2.945467466852e-05,0.00022638505917936002,compiler.sunflow,specjvm2008
26,7.8031778132662e-09,1.0659605582141e-08,0.0,1.3994525771838998e-08,8.0881819444217e-05,crypto.aes,specjvm2008
27,5.3541188400616e-07,6.6656793651966e-07,3.6434344940987005e-15,7.4714480393756e-07,6.2642652814457e-06,crypto.rsa,specjvm2008
28,1.66e-08,2.74e-08,0.0,5.9499999999999995e-09,2.8199999999999998e-05,crypto.signverify,specjvm2008
29,1.2936642223426e-05,3.4589532886107004e-06,0.0,2.5627961983228e-05,9.0757613611917e-05,derby,specjvm2008
30,3.0540937927233e-09,9.780921450144199e-08,2.0330942109343e-14,9.366379639817301e-08,0.00035197473932864,mpegaudio,specjvm2008
31,2.5486162394408e-09,1.8020133769769001e-09,0.0,2.7131865725285996e-10,0.00021325150906396,scimark.fft.large,specjvm2008
32,9.4681712016142e-10,7.2795750868286e-10,0.0,1.432821916874e-10,7.0493185054142e-05,scimark.lu.large,specjvm2008
33,1.6729862535172e-09,1.0496922745082e-09,0.0,1.7055931819965e-10,0.00015783260294391,scimark.sor.large,specjvm2008
34,2.0693327647419004e-09,1.5379331121647001e-09,0.0,2.3699856163070004e-10,0.00019099832353761998,scimark.sparse.large,specjvm2008
35,7.739405704841301e-08,8.3576414608408e-08,0.0,8.3700241814474e-09,0.00053096359301946,scimark.fft.small,specjvm2008
36,4.8491222338148e-08,7.2558308041758e-08,0.0,5.2403103695185e-09,0.00031852919932254,scimark.lu.small,specjvm2008
37,2.2462711301941002e-08,1.647383132089e-08,0.0,3.523644336631e-09,0.00019269761355254,scimark.sor.small,specjvm2008
38,3.4877267617642996e-08,4.9281841045064e-08,0.0,5.5887081494988006e-09,0.00035542164379162003,scimark.sparse.small,specjvm2008
39,1.1439957918417999e-05,6.7411013361803e-06,6.4259002001115e-15,4.0568160666562e-06,0.00023338045678205,serial,specjvm2008
40,2.1738576348479e-05,5.3640785319397e-07,0.0,9.920702875148199e-05,0.00043440741164244,sunflow,specjvm2008
41,8.0476797148395e-06,3.5621804075615e-06,0.0,6.1494996801029e-05,0.00029450192553755,xml.transform,specjvm2008
42,7.8034310933742e-06,2.9980470483084e-06,0.0,5.6601631709178005e-05,0.00028677191502681003,xml.validation,specjvm2008
43,9.9322003614e-06,1.138834498647e-06,0.0,2.8628689150179998e-05,0.000212990114136,compiler.compiler,specjvm2008
44,6.308327198236e-10,4.19334581297e-10,0.0,3.130632509403e-12,0.0004569957795987,compress,specjvm2008
45,3.4999925427692e-05,1.8053201984849e-07,0.0,6.358530551752e-05,0.00052475809407735,akka-uct,renaissance
46,1.4494091552422e-05,1.2895232276010001e-05,6.700153393066e-08,5.4538531693496995e-05,0.0006915479970023,db-shootout,renaissance
47,1.6153389447704e-05,1.13822035714e-06,2.6591907350287005e-10,0.00017106901638255,0.00032939212344609,finagle-chirper,renaissance
48,9.3941848996645e-05,2.1416337668939998e-08,1.9418568711968999e-10,0.00021525336438741,0.00081966625551099,finagle-http,renaissance
49,9.8054232369153e-05,1.7870019834532998e-09,0.0,5.8991690313718e-07,0.00051565193862726,fj-kmeans,renaissance
50,5.231879598593e-05,6.532975422249e-08,5.786147309063001e-07,0.0001079200764565,0.0002837007386468,future-genetic,renaissance
51,1.4515098567234e-05,1.8675009594069001e-06,1.5642777410655e-11,0.00010277786998108001,0.00042712245739177,movie-lens,renaissance
52,4.0804077072375e-05,9.2990501406492e-06,0.0,9.1627846507291e-05,0.00032225608753599,naive-bayes,renaissance
53,2.1746593587621e-05,5.0387589293776e-07,3.8139886989919e-07,7.8694108349094e-05,0.00026098828016768997,neo4j-analytics,renaissance
54,1.9261735354908e-05,2.8098390658185e-07,0.0,0.00012619675131059,0.00036611055955649,page-rank,renaissance
55,1.2963604226787e-05,3.4598247755349996e-06,0.0,4.3204417152721005e-05,0.00040875863315575,philosophers,renaissance
56,1.5697325339391e-05,1.0769983615268e-06,0.0,6.781102035600401e-05,0.00065303444911908,reactors,renaissance
57,8.138819312623e-05,0.0,1.302516422985e-05,0.0002355560872007,0.0005286527262964,rx-scrabble,renaissance
58,2.6606154292175e-05,2.5968458720236e-06,0.0,0.00016122190462268998,0.00055468940064148,stm-bench7,renaissance
59,4.920197427367e-05,2.9989080253554e-06,2.3773719768688e-05,0.0002430455275603,0.00016810276329872,scrabble,renaissance
60,0.00013966094538576002,0.00014361582887928,1.4724139773782998e-05,0.00015965060419269,0.00061541684150924,streams-mnemonics,renaissance
61,1.075834302955e-05,2.3291579180767997e-06,0.0,3.3486063699716e-05,0.00025163775736109,als,renaissance
62,2.3044253667354e-05,3.2011179471951e-06,0.0,8.8815911368147e-05,0.00023001932303897,chi-square,renaissance
63,2.5687448362013e-05,2.9243735313171e-06,0.0,5.3570804921454e-05,0.00025071303163783,dec-tree,renaissance
64,1.4639894216284e-05,4.562552924837e-06,0.0,0.0003529469508119,0.00015257046254213002,log-regression,renaissance
65,6.0599999999999996e-05,1.75e-05,8.91e-06,0.000291,0.00125,dotty,renaissance


==> experiments/pca/data/dfConcurrency.csv <==
,total-synch,n-parks,n-wait,n-notify,n-atomic,n-iL1-miss,n-iTLB-miss,n-dL1-miss,n-dTLB-miss,n-LLC-miss,avg-cpu-util,benchmark,suite
0,3.26e-05,0.0,7.89e-06,7.609999999999999e-07,0.0,10400000.0,153000.0,0.0217,0.00209,7.290000000000001e-05,20.28,avrora,dacapo
1,8.56e-05,0.0,3.08e-10,0.0,3.59e-10,0.00197,3.3e-05,0.017,0.00010400000000000001,0.0005059999999999999,24.54,batik,dacapo
2,2.26e-05,0.0,6.22e-09,1.1900000000000001e-07,4.23e-08,0.0105,0.00027,0.0189,0.0008900000000000001,0.00249,13.91,eclipse,dacapo
3,0.00018999999999999998,0.0,0.0,0.0,1.24e-09,0.0154,0.00023799999999999998,0.0205,0.000396,0.00214,6.25,fop,dacapo
4,0.000106,0.0,6.38e-10,0.0,3.86e-06,0.00486,0.000152,0.0119,0.0015300000000000001,0.00236,17.78,h2,dacapo
5,0.00022200000000000003,0.0,0.0,0.0,3.6099999999999997e-05,0.000651,3.4e-06,0.0159,0.000151,0.00433,11.41,jython,dacapo
6,9.240000000000001e-05,0.0,3.3300000000000004e-10,4.15e-07,3.3299999999999995e-09,0.005379999999999999,4.49e-05,0.0137,0.00128,0.0007059999999999999,5.57,luindex,dacapo
7,5.59e-05,0.0,1.22e-09,8e-09,4.52e-09,0.0178,0.000133,0.0208,0.000515,0.00224,85.0,lusearchfix,dacapo
8,7.780000000000001e-05,7.66e-11,0.0,8.52e-08,1.1800000000000001e-07,0.0111,0.00047599999999999997,0.0275,0.00109,0.00198,22.26,pmd,dacapo
9,9.81e-10,0.0,3.22e-12,0.0,0.0,0.00044400000000000006,1.66e-06,0.0124,2.64e-05,0.00132,79.55,sunflow,dacapo
10,0.00011399999999999999,9.7e-08,3.04e-10,1.1e-07,3.94e-06,7840000.0,0.000799,0.0187,0.0009220000000000001,0.0016600000000000002,27.51,tomcat,dacapo
11,0.00020099999999999998,3.58e-08,5.8200000000000003e-11,3.5399999999999997e-07,6.57e-07,0.0173,0.000621,0.0152,0.000769,0.0015300000000000001,64.92,tradesoap,dacapo
12,0.00036899999999999997,0.0,6.06e-10,1.75e-07,0.0,0.012,0.000131,0.00942,0.000394,0.000723,97.89,xalan,dacapo
13,1.4499999999999998e-05,4.87e-08,6.0499999999999996e-09,5.54e-07,1.28e-06,0.000604,1.12e-05,0.0665,8.8e-05,0.0038200000000000005,15.8,apparat,scalabench
14,2.51e-05,0.0,2.42e-12,0.0,7.929999999999999e-05,0.00412,2.06e-06,0.0224,0.000697,0.00599,12.04,factorie,scalabench
15,1.24e-05,0.0,0.0,0.0,0.0,0.0119,5.91e-05,0.0132,0.000319,0.00351,0.0,kiama,scalabench
16,3.6e-05,0.0,0.0,0.0,0.0,0.0178,0.000793,0.0224,0.0011300000000000001,0.0022199999999999998,15.45,scalac,scalabench
17,4.98e-05,0.0,0.0,0.0,0.0,0.0133,0.000617,0.0228,0.000917,0.0024100000000000002,6.11,scaladoc,scalabench
18,4.5e-05,0.0,0.0,0.0,0.0,0.0123,0.000106,0.0195,0.0018,0.0024100000000000002,0.0,scalap,scalabench
19,5.96e-05,0.0,0.0,0.0,0.0,0.0146,0.000215,0.0145,0.00179,0.00249,15.65,scalariform,scalabench
20,5.2900000000000005e-05,2.23e-09,4.35e-08,1.3e-06,4.41e-06,0.0131,0.000572,0.0201,0.0016300000000000002,0.0016600000000000002,20.0,scalatest,scalabench
21,1.53e-06,0.0,0.0,0.0,0.0,0.0009660000000000001,2.3899999999999998e-05,0.159,9.65e-05,0.000799,12.42,scalaxb,scalabench
22,8.77e-05,3.9299999999999995e-09,3.16e-09,1.06e-06,7.31e-06,0.0126,0.000641,0.0269,0.00161,0.00224,10.53,specs,scalabench
23,0.00011399999999999999,4.1999999999999996e-09,4.670000000000001e-09,7.31e-11,4.3099999999999996e-08,6680000.0,185000.0,36400000.0,7.8e-05,0.0071200000000000005,36.54,tmt,scalabench
24,2.3634400540000003e-06,0.0,2.626249352e-12,5.252498704e-13,1.365649663e-11,0.01324013722,0.0002877096473,0.026827273829999998,0.0008681369021,0.002699321386,98.3,compiler.compiler,specjvm2008
25,4.374096988e-06,0.0,2.00811968e-11,1.321131368e-13,3.963394105e-12,0.01143648679,0.00026591558769999997,0.02463899001,0.0007536746601,0.002678859073,97.85,compiler.sunflow,specjvm2008
26,3.118127918e-07,0.0,2.019342878e-12,5.048357195e-13,2.776596457e-11,4.314298581e-05,7.013590923e-07,0.047887773099999996,4.166120619e-06,0.00041291157360000004,98.56,compress,specjvm2008
27,1.719847226e-05,0.0,2.9239965489999997e-12,5.847993098e-13,4.502954685e-11,5.16439308e-05,8.513255271e-07,0.004841447074,4.382182392e-06,0.0003641383213,97.63,crypto.aes,specjvm2008
28,9.337802986e-06,0.0,9.119916551e-13,2.2799791379999995e-13,2.2206996800000002e-10,0.000677346541,5.370706408e-06,0.0009619851169,3.179368725e-05,0.00016790948840000002,97.33,crypto.rsa,specjvm2008
29,0.0007890430977000001,0.0,1.178331635e-12,2.9458290879999997e-13,2.150455234e-11,0.0001231880592,1.740506395e-06,0.003978643351,5.385522848999999e-06,0.00019740657069999997,97.65,crypto.signverify,specjvm2008
30,0.0001487863257,5.081465357e-12,5.070963662e-09,8.810379803e-06,6.688695585e-07,0.01286824924,3.855522682e-05,0.01711862777,0.0002984603524,0.0025671167860000003,97.92,derby,specjvm2008
31,2.441210965e-07,0.0,2.212538594e-12,7.808959743e-14,8.311336154e-11,0.001712802614,2.169870389e-06,0.012223629170000002,0.00010316413859999998,0.00018855813849999998,98.29,mpegaudio,specjvm2008
32,0.00027879030660000006,0.0,4.98506972e-12,8.308449534000001e-13,3.074126327e-11,3.5658082180000004e-05,2.13169585e-07,0.031365163939999996,1.4211199330000002e-06,0.010703814979999999,95.31,scimark.fft.large,specjvm2008
33,0.0012491227159999998,0.0,1.489048083e-12,3.722620207e-13,1.3401432750000002e-11,4.539756972e-05,5.684533112e-07,0.14093405650000002,1.28044614e-06,0.0001786997697,98.14,scimark.fft.small,specjvm2008
34,7.787777388e-05,0.0,2.319757971e-12,5.799394929e-13,1.855806377e-11,3.830043153e-05,3.799654966e-07,0.044569642400000005,6.096676017e-05,0.01397873865,92.28,scimark.lu.large,specjvm2008
35,0.0013017773299999998,0.0,1.29657143e-12,3.241428576e-13,1.06967143e-11,5.0392046250000006e-05,8.513342353e-07,0.1755606893,2.751609821e-05,0.0006417879253,97.83,scimark.lu.small,specjvm2008
36,0.00021350939869999998,0.0,2.120989184e-12,4.241978368e-13,1.654371564e-11,3.373535755e-05,4.747853578e-08,0.06239681736,6.28145828e-07,0.006159816884,92.38,scimark.sor.large,specjvm2008
37,0.0002198352681,0.0,1.831838725e-12,3.6636774509999995e-13,1.428834206e-11,2.644038911e-05,1.613843533e-07,0.027465891760000003,7.25835095e-07,2.8745876400000005e-06,98.22,scimark.sor.small,specjvm2008
38,0.0002653025748,0.0,3.1583081880000002e-12,7.895770470999999e-13,2.5266465510000002e-11,3.91244174e-05,1.745731302e-07,0.10301679289999999,5.737279487e-05,0.02344468114,87.15,scimark.sparse.large,specjvm2008
39,0.0001663679727,0.0,3.465801795e-12,6.931603589000001e-13,2.218113149e-11,3.431959224e-05,7.11052112e-07,0.07195212201000001,1.4169134509999997e-06,8.112944124e-05,96.42,scimark.sparse.small,specjvm2008
40,0.0007143888616,0.0,6.994296037e-11,2.384419104e-11,2.654653269e-10,0.0039308407750000005,4.155140722e-05,0.006776398787,8.978229188999999e-05,0.0007714277152000001,98.09,serial,specjvm2008
41,4.379139247e-09,0.0,1.910058695e-11,4.254028275000001e-14,2.186570533e-11,0.0006252952767999999,3.3188950939999995e-06,0.01039618661,3.028349756e-05,0.001534625781,96.95,sunflow,specjvm2008
42,0.00024349369309999998,0.0,3.582976025e-12,5.118537179e-13,1.2284489230000001e-11,0.003622150244,5.373029636e-05,0.007200151087,0.0001191727077,0.0006308466406,97.82,xml.transform,specjvm2008
43,0.00023286342230000002,0.0,1.295690162e-12,2.5913803250000003e-13,3.161483996e-11,0.0129733348,7.738521892e-05,0.009888388817,0.00010067173220000001,0.000737442816,98.8,xml.validation,specjvm2008
44,9.641091519e-06,3.943603011e-06,2.25585931e-11,4.51171862e-11,0.0002673107785,0.08728509922000001,0.0018336359650000002,0.39027161759999995,0.08140933673999999,0.07052343946,94.45,akka-uct,renaissance
45,0.0005934634697,1.265971008e-05,0.0,0.0,0.0004039340483,0.03744568524,0.00036593537450000003,0.09284020748999999,0.0031190607909999998,0.0065026939749999995,56.62,reactors,renaissance
46,0.0002913517613,1.528157538e-08,1.0076980870000001e-08,1.3952742740000001e-08,0.00102404295,0.006630515974,0.0001228005775,0.19093239329999998,0.029363854280000004,0.05569525512,56.14,page-rank,renaissance
47,6.764261522e-05,3.839595267e-08,1.018074503e-08,3.17057488e-08,5.255009704e-06,0.008079978719,8.289037163e-05,0.4914384375,0.00038654796280000004,0.1346669148,76.9,naive-bayes,renaissance
48,0.00041010871180000003,1.319913822e-06,1.917293331e-08,7.370699183e-06,0.001030684551,0.08229030343999999,0.0034535915230000003,0.2175505431,0.007920391026,0.032198019950000004,44.17,movie-lens,renaissance
49,4.401489835e-05,5.031328888e-07,3.029162987e-07,1.6255139230000004e-06,0.002355117251,0.1418234903,0.001018863396,0.2822642079,0.002372039294,0.02786956062,99.21,philosophers,renaissance
50,0.0003044773701,1.675771038e-05,1.338007715e-09,0.0,0.001136628146,0.051814413499999996,0.0013625914799999998,0.2511862997,0.008665361494,0.057632132229999994,45.53,db-shootout,renaissance
51,0.0003272525094,4.833645039e-09,1.012193986e-08,3.693646607e-06,4.909877843e-05,0.06576021172,0.0007721688251,106331522.4,0.009265700094,0.07250142999,59.74,neo4j-analytics,renaissance
52,0.0024447577170000003,2.873001906e-08,1.591536469e-08,1.603648619e-08,4.581299499e-07,0.0008019582489000001,1.807687256e-05,0.05068868263,9.73761882e-05,0.008343628999,69.59,fj-kmeans,renaissance
53,2.611353353e-09,1.305676676e-09,1.305676676e-09,1.305676676e-09,3.9170300289999996e-08,0.3153060014,3.695069908e-05,0.44682968079999996,0.007638358493,0.116246562,66.7,scrabble,renaissance
54,0.0001327415632691,1.5641264941983301e-09,0.0,0.0,1.31640576387279e-05,0.0127371828192415,5.01843392652413e-05,0.008390679495334041,0.000157397609962065,0.00161910649750579,25.1,rx-scrabble,renaissance
55,1.422199335e-06,0.0,3.9949419530000005e-09,1.198482586e-09,0.001166949311,0.009994016581,8.540819526000002e-05,0.1775455646,0.005865710722,0.0492241683,49.44,stm-bench7,renaissance
56,0.0002223566596,2.949857857e-07,2.956565597e-08,2.994404133e-08,0.0017592038459999999,0.2913026114,0.01179301247,0.3320102809,0.014304261540000002,0.01929482523,69.82,finagle-chirper,renaissance
57,1.4875223e-07,3.6443858590000005e-09,1.094410168e-10,0.0,2.843004013e-07,0.004170482864,0.0001432905927,0.07593329134,0.0004654551042,0.021023676119999998,14.72,finagle-http,renaissance
58,1.5028676053789499e-05,3.54873123141146e-06,5.310405635132279e-07,5.3575923440101e-07,0.00111706171604538,0.00415279729730793,8.100333705207081e-05,0.0311006288086731,0.000203924189375721,0.00532732481676454,55.85,future-genetic,renaissance
59,0.0,0.0,0.0,0.0,0.0,0.0029239362459999997,2.6299020409999997e-06,0.1117796142,0.00110002292,0.03233575382,19.24,streams-mnemonics,renaissance
60,3.6577863589999997e-06,1.159561628e-08,1.909247998e-09,1.718323198e-08,8.362663874999999e-06,0.0009827112834,3.4207225509999996e-05,0.026761256809999998,0.00012119957679999999,0.007593640982,24.83,log-regression,renaissance
61,2.2710265679999998e-05,1.8070166969999998e-08,8.683949861e-10,9.874028555e-08,1.363497173e-05,0.0013648083170000002,4.221441171e-05,0.009021093027999999,0.0002530928584,0.0014168362299999998,58.9,als,renaissance
62,1.0296634199999999e-05,9.447441634999999e-09,1.553971708e-09,2.415719655e-08,9.623022778999999e-06,0.002834765051,4.6949440919999995e-05,0.030258330489999995,0.0001526389691,0.006379284784,27.23,dec-tree,renaissance
63,3.2766596129999996e-05,1.550888759e-09,1.873990584e-09,9.262252312999999e-10,3.412773795e-06,0.006598883234,9.583346535e-06,0.024280090530000003,0.00019466078230000002,0.0055794652379999995,26.19,chi-square,renaissance
64,8.13e-05,0.0,5.77e-11,3.7e-07,6.25e-07,0.0136,0.00044699999999999997,0.0221,0.00062,0.0035,15.68,dotty,renaissance

